GATE: Reliability-Gated Gaussian Evidence Fusion for Training-Free Test-Time Adaptation of Vision-Language Models

Vision-language models such as CLIP and SigLIP provide strong zero-shot recognition, but their predictions can degrade when deployed on target data that differ from the pretraining distribution. Test-time adaptation offers a practical way to improve robustness without source data or target labels, yet existing methods often rely on either prompt-side adaptation or image-side target evidence alone. In this work, we introduce GATE, a training-free two-pass transductive test-time adaptation framework that uses the unlabeled target set while keeping the image encoder, text encoder, and prompt parameters fully frozen. Instead of representing each class with a single prototype, GATE builds two complementary Gaussian sources of evidence in the shared vision-language feature space: a text Gaussian estimated from multiple language descriptions and an image Gaussian estimated from reliable unlabeled target samples. A class-wise reliability gate controls the influence of image-derived pseudo-evidence, and a score-level generalized Product-of-Experts fusion produces a normalized residual correction to the original zero-shot logits. Across fine-grained recognition datasets, ImageNet-family distribution shifts, multiple CLIP backbones, and SigLIP-B/16, GATE achieves the best average accuracy in every benchmark/backbone group. It improves zero-shot performance by an average of 5.41 points and outperforms the strongest non-GATE baseline by 1.94 points, demonstrating the benefit of reliability-gated distributional evidence for frozen VLM adaptation.

==> figure_sources/corrupt.dat <==
x y
0 72.59
10 71.06
20 70.11
30 68.37
40 66.14
50 64.77
70 64.45


==> figure_sources/hp_alpha.dat <==
x y
0.0 72.53
0.02 72.56
0.05 72.51
0.1 72.59
0.2 72.32
0.4 71.87
0.8 71.48


==> figure_sources/hp_gd.dat <==
gi di acc
0 0 72.46
0 1 72.44
0 2 72.51
1 0 72.54
1 1 72.59
1 2 72.51
2 0 72.55
2 1 72.54
2 2 72.53


==> figure_sources/hp_rho.dat <==
x y
0.0 72.53
0.1 72.56
0.3 72.53
0.5 72.59
0.7 72.51
0.9 72.43


==> figure_sources/qq_class0.dat <==
theo obs
2.344129 3.480582
3.103853 3.588745
3.566593 3.738218
3.924141 4.793606
4.225135 5.346115
4.490220 5.479791
4.730303 5.498562
4.951925 5.926828
5.159356 5.975104
5.355554 6.279561
5.542670 6.366553
5.722320 6.637279
5.895760 6.724979
6.063985 6.833493
6.227805 6.856532
6.387889 6.864072
6.544800 6.929705
6.699017 6.982103
6.850957 7.067648
7.000983 7.159243
7.149419 7.221181
7.296554 7.221977
7.442652 7.364070
7.587953 7.446258
7.732683 7.598349
7.877051 7.681391
8.021256 7.700892
8.165488 7.906130
8.309931 7.948045
8.454763 8.070880
8.600161 8.102793
8.746301 8.236458
8.893357 8.266982
9.041507 8.475941
9.190932 8.688618
9.341818 8.711054
9.494357 8.778139
9.648749 8.785634
9.805205 8.908363
9.963948 8.964613
10.125213 9.056073
10.289256 9.073960
10.456348 9.524620
10.626786 9.636204
10.800892 9.667217
10.979019 9.963496
11.161559 10.133150
11.348945 10.190611
11.541659 10.583335
11.740247 10.769305
11.945325 10.850507
12.157593 11.184893
12.377858 11.260944
12.607054 11.537122
12.846273 11.971254
13.096800 12.078777
13.360173 12.307392
13.638246 12.412868
13.933288 12.461083
14.248123 13.252142
14.586323 14.742092
14.952512 14.813569
15.352820 15.343613
15.795640 15.998820
16.292896 16.312751
16.862397 17.161121
17.532521 18.026998
18.352823 18.303747
19.422661 19.419064
20.995243 19.981126
24.218022 30.487769


==> figure_sources/qq_class1.dat <==
theo obs
2.690196 4.750854
3.604936 5.476645
4.176689 5.578926
4.627493 5.676676
5.013954 6.377435
5.360219 6.524586
5.679119 6.752478
5.978418 6.881311
6.263244 7.612323
6.537212 7.624817
6.803005 7.696736
7.062706 7.893473
7.317993 8.273434
7.570269 8.393614
7.820743 8.418483
8.070494 8.452557
8.320513 8.534750
8.571738 8.573188
8.825083 8.593898
9.081464 8.818551
9.341818 9.075285
9.607133 9.143087
9.878470 9.150825
10.156995 9.194587
10.444012 9.201353
10.741007 9.243356
11.049707 9.249417
11.372151 9.387852
11.710796 9.781927
12.068657 9.989581
12.449515 10.125412
12.858220 10.141910
13.301171 10.379295
13.787083 10.445393
14.328300 10.866716
14.943203 11.639890
15.661017 11.884508
16.532669 12.018284
17.660077 14.916794
19.302425 19.944765
22.630657 36.691175


==> figure_sources/qq_class2.dat <==
theo obs
2.761843 4.405390
3.710600 4.551064
4.307084 5.278742
4.779613 5.334976
5.186471 5.490691
5.552559 5.506599
5.891145 5.590135
6.210286 5.949626
6.515334 5.969105
6.810095 6.036315
7.097428 6.093334
7.379586 6.388724
7.658421 6.788857
7.935522 6.851768
8.212303 6.975831
8.490071 7.189550
8.770081 7.385591
9.053572 7.700205
9.341818 8.182694
9.636157 8.252849
9.938041 8.369316
10.249084 8.704477
10.571123 8.866028
10.906297 8.921450
11.257150 9.466648
11.626780 9.776191
12.019047 10.003639
12.438880 10.819037
12.892759 10.843224
13.389490 12.030747
13.941523 12.438896
14.567373 14.092821
15.296455 14.393793
16.179990 15.368691
17.320432 20.387099
18.978193 27.626507
22.329003 31.433010


==> figure_sources/qq_class3.dat <==
theo obs
2.533095 2.103254
3.375618 2.550743
3.895850 2.785663
4.302082 3.263242
4.647281 3.480961
4.953982 4.198069
5.234117 4.268397
5.494867 4.380686
5.740940 4.675467
5.975616 4.714789
6.201298 5.027840
6.419812 5.135549
6.632591 5.440402
6.840794 5.988010
7.045381 6.244031
7.247166 6.591008
7.446853 6.649508
7.645067 6.776425
7.842370 6.788231
8.039280 6.895776
8.236283 7.089463
8.433843 7.173549
8.632410 7.466292
8.832432 7.983282
9.034357 8.347156
9.238642 8.347475
9.445764 8.972848
9.656222 9.163011
9.870549 9.348408
10.089319 9.483178
10.313161 9.649217
10.542768 9.711887
10.778916 9.893605
11.022481 9.903818
11.274463 9.934243
11.536021 11.081486
11.808506 11.265896
12.093523 11.560217
12.392993 11.574973
12.709262 11.949146
13.045232 12.156706
13.404568 12.789822
13.792000 13.488650
14.213788 14.181041
14.678485 14.360513
15.198234 15.092064
15.791145 15.437964
16.486051 17.616904
17.333248 21.483783
18.433491 21.822755
20.043261 28.349453
23.322919 34.727089


==> figure_sources/starve.dat <==
x y
0 72.59
10 71.35
20 70.43
30 69.79
40 69.40
50 67.60
70 67.70

